The Extreme Small Scales: Do Satellite Galaxies Trace Dark Matter?

We investigate the radial distribution of galaxies within their host dark matter halos by modeling their small-scale clustering, as measured in the Sloan Digital Sky Survey. Specifically, we model the Jiang et al. (2011) measurements of the galaxy two-point correlation function down to very small projected separations (10 < r < 400 kpc/h), in a wide range of luminosity threshold samples (absolute r-band magnitudes of -18 up to -23). We use a halo occupation distribution (HOD) framework with free parameters that specify both the number and spatial distribution of galaxies within their host dark matter halos. We assume that the first galaxy in each halo lives at the halo center and that additional satellite galaxies follow a radial density profile similar to the dark matter Navarro-Frenk-White (NFW) profile, except that the concentration and inner slope are allowed to vary. We find that in low luminosity samples, satellite galaxies have radial profiles that are consistent with NFW. M_r < -20 and brighter satellite galaxies have radial profiles with significantly steeper inner slopes than NFW (we find inner logarithmic slopes ranging from -1.6 to -2.1, as opposed to -1 for NFW). We define a useful metric of concentration, M_(1/10), which is the fraction of satellite galaxies (or mass) that are enclosed within one tenth of the virial radius of a halo. We find that M_(1/10) for low luminosity satellite galaxies agrees with NFW, whereas for luminous galaxies it is 2.5-4 times higher, demonstrating that these galaxies are substantially more centrally concentrated within their dark matter halos than the dark matter itself. Our results therefore suggest that the processes that govern the spatial distribution of galaxies, once they have merged into larger halos, must be luminosity dependent, such that luminous galaxies become poor tracers of the underlying dark matter.

==> abstract.txt <==
We investigate  the radial distribution of galaxies  within their host
dark  matter  halos  by  modeling  their  small-scale  clustering,  as
measured in the Sloan Digital  Sky Survey.  Specifically, we model the
Jiang et  al. (2011) measurements of the  galaxy two-point correlation
function  down to very  small projected  separations (10  <= r  <= 400
kpc/h),  in a  wide range  of luminosity  threshold  samples (absolute
r-band  magnitudes  of -18  up  to -23).   We  use  a halo  occupation
distribution (HOD)  framework with  free parameters that  specify both
the number and spatial distribution of galaxies within their host dark
matter halos.  We  assume that the first galaxy in  each halo lives at
the halo center and that additional satellite galaxies follow a radial
density profile  similar to the dark  matter Navarro-Frenk-White (NFW)
profile, except that the concentration  and inner slope are allowed to
vary.  We find that in low luminosity samples (M_r < -19.5 and lower),
satellite galaxies have radial  profiles that are consistent with NFW.
M_r <  -20 and brighter  satellite galaxies have radial  profiles with
significantly steeper inner slopes than NFW (we find inner logarithmic
slopes  ranging from  -1.6 to  -2.1, as  opposed to  -1 for  NFW).  We
define  a  useful metric  of  concentration,  M_(1/10),  which is  the
fraction of satellite galaxies (or  mass) that are enclosed within one
tenth of the  virial radius of a halo.  We find  that M_(1/10) for low
luminosity satellite  galaxies agrees  with NFW, whereas  for luminous
galaxies it  is 2.5-4 times higher, demonstrating  that these galaxies
are substantially more centrally concentrated within their dark matter
halos than the dark matter itself.  Our results therefore suggest that
the processes  that govern the spatial distribution  of galaxies, once
they have merged into larger halos, must be luminosity dependent, such
that  luminous galaxies  become poor  tracers of  the  underlying dark
matter.
